Utilizing Uncertainty in 2D Pose Detectors for Probabilistic 3D Human Mesh Recovery

Monocular 3D human pose and shape estimation is an inherently ill-posed problem due to depth ambiguities, occlusions, and truncations. Recent probabilistic approaches learn a distribution over plausible 3D human meshes by maximizing the likelihood of the ground-truth pose given an image. We show that this objective function alone is not sufficient to best capture the full distributions. Instead, we propose to additionally supervise the learned distributions by minimizing the distance to distributions encoded in heatmaps of a 2D pose detector. Moreover, we reveal that current methods often generate incorrect hypotheses for invisible joints which is not detected by the evaluation protocols. We demonstrate that person segmentation masks can be utilized during training to significantly decrease the number of invalid samples and introduce two metrics to evaluate it. Our normalizing flow-based approach predicts plausible 3D human mesh hypotheses that are consistent with the image evidence while maintaining high diversity for ambiguous body parts. Experiments on 3DPW and EMDB show that we outperform other state-of-the-art probabilistic methods. Code is available for research purposes at https://github.com/twehrbein/humr.

==> plots/error_list_plot.csv <==
n_hypos,ours,prohmr,humaniflow
1,73.93606567382812,84.6873779296875,98.60055541992188
2,71.76747131347656,83.18870544433594,96.51760864257812
3,70.10285186767578,82.00519561767578,94.78560638427734
4,68.76879119873047,80.95945739746094,93.39682006835938
5,67.67208862304688,80.0537338256836,92.15033721923828
6,66.7913818359375,79.27039337158203,91.097412109375
7,66.01921844482422,78.55647277832031,90.17822265625
8,65.29653930664062,77.95416259765625,89.36489868164062
9,64.66972351074219,77.39614868164062,88.623046875
10,64.13780975341797,76.87842559814453,88.01956176757812
11,63.65603256225586,76.41356658935547,87.4117660522461
12,63.213260650634766,75.97146606445312,86.89457702636719
13,62.82452392578125,75.56790161132812,86.39202117919922
14,62.455322265625,75.16930389404297,85.94869232177734
15,62.12751007080078,74.81185150146484,85.5175552368164
16,61.81342315673828,74.50050354003906,85.13928985595703
17,61.529170989990234,74.19578552246094,84.7773208618164
18,61.254390716552734,73.9197998046875,84.43290710449219
19,60.98863220214844,73.66043853759766,84.10575103759766
20,60.77579116821289,73.40911865234375,83.80392456054688
21,60.543460845947266,73.17897033691406,83.51242065429688
22,60.34710693359375,72.92448425292969,83.254150390625
23,60.13803482055664,72.7020034790039,83.00904846191406
24,59.945945739746094,72.4940414428711,82.75790405273438
25,59.76613998413086,72.30738830566406,82.52962493896484
26,59.570858001708984,72.11753845214844,82.3031997680664
27,59.407962799072266,71.90681457519531,82.09765625
28,59.2441291809082,71.7251205444336,81.88655853271484
29,59.08698272705078,71.54873657226562,81.6654052734375
30,58.93924331665039,71.38092803955078,81.48066711425781
31,58.81141662597656,71.21673583984375,81.30867004394531
32,58.668949127197266,71.05970764160156,81.13910675048828
33,58.53911209106445,70.9110336303711,80.97740173339844
34,58.413047790527344,70.77137756347656,80.81611633300781
35,58.29684829711914,70.62884521484375,80.65504455566406
36,58.17629623413086,70.49340057373047,80.51715087890625
37,58.07554626464844,70.35388946533203,80.3692855834961
38,57.96820831298828,70.22196960449219,80.2201919555664
39,57.86507034301758,70.10135650634766,80.0809326171875
40,57.7568473815918,69.97563171386719,79.94001770019531
41,57.65547561645508,69.8527603149414,79.81449890136719
42,57.55611038208008,69.74028015136719,79.69139099121094
43,57.46180725097656,69.62763214111328,79.57495880126953
44,57.36791229248047,69.51388549804688,79.4588851928711
45,57.27873611450195,69.4050521850586,79.34740447998047
46,57.185733795166016,69.29827117919922,79.23443603515625
47,57.09965515136719,69.19110107421875,79.11831665039062
48,57.01950454711914,69.08435821533203,79.01910400390625
49,56.940406799316406,68.98111724853516,78.91151428222656
50,56.8643913269043,68.87938690185547,78.81552124023438
51,56.791316986083984,68.78667449951172,78.71763610839844
52,56.71961975097656,68.6920166015625,78.60955047607422
53,56.648231506347656,68.6116714477539,78.51897430419922
54,56.580326080322266,68.52344512939453,78.43279266357422
55,56.511207580566406,68.4362564086914,78.34735107421875
56,56.443721771240234,68.35446166992188,78.25525665283203
57,56.37950134277344,68.28005981445312,78.16632080078125
58,56.308624267578125,68.20194244384766,78.08016967773438
59,56.254364013671875,68.1226577758789,77.998291015625
60,56.193824768066406,68.04427337646484,77.91867065429688
61,56.130775451660156,67.96630859375,77.83990478515625
62,56.07284164428711,67.89537048339844,77.76014709472656
63,56.01327133178711,67.82215881347656,77.6815185546875
64,55.958091735839844,67.74784851074219,77.60552215576172
65,55.90177536010742,67.67991638183594,77.52904510498047
66,55.838653564453125,67.61127471923828,77.45903778076172
67,55.77873992919922,67.53868103027344,77.38525390625
68,55.729129791259766,67.47159576416016,77.31053924560547
69,55.6766242980957,67.41153717041016,77.23405456542969
70,55.627044677734375,67.34996795654297,77.1690444946289
71,55.57511901855469,67.28455352783203,77.10905456542969
72,55.52455520629883,67.21893310546875,77.03707885742188
73,55.47288513183594,67.15499114990234,76.96743774414062
74,55.429351806640625,67.09844207763672,76.89913940429688
75,55.37982177734375,67.04457092285156,76.8350601196289
76,55.33848190307617,66.98129272460938,76.77336883544922
77,55.29276657104492,66.92466735839844,76.71118927001953
78,55.25065994262695,66.86917877197266,76.6513442993164
79,55.20142364501953,66.81871795654297,76.59264373779297
80,55.15317153930664,66.75975799560547,76.53614807128906
81,55.108375549316406,66.70096588134766,76.48030853271484
82,55.07013702392578,66.65016174316406,76.42155456542969
83,55.027381896972656,66.60405731201172,76.36866760253906
84,54.989112854003906,66.54821014404297,76.31066131591797
85,54.94293975830078,66.498046875,76.25471496582031
86,54.898033142089844,66.44461822509766,76.19865417480469
87,54.857364654541016,66.38882446289062,76.15105438232422
88,54.81939697265625,66.33486938476562,76.09490203857422
89,54.777095794677734,66.28353881835938,76.0417251586914
90,54.73695755004883,66.22993469238281,75.99431610107422
91,54.7005615234375,66.17423248291016,75.94641876220703
92,54.669227600097656,66.12633514404297,75.89775848388672
93,54.632301330566406,66.07621002197266,75.8521728515625
94,54.596195220947266,66.0264663696289,75.80999755859375
95,54.55344772338867,65.9751205444336,75.76458740234375
96,54.510833740234375,65.92660522460938,75.7204818725586
97,54.475067138671875,65.8835220336914,75.67321014404297
98,54.437469482421875,65.84196472167969,75.62380981445312
99,54.397911071777344,65.80168151855469,75.57791137695312
100,54.36085891723633,65.7623291015625,75.5324478149414
101,54.32798767089844,65.71236419677734,75.49234008789062
102,54.295814514160156,65.6604995727539,75.4445571899414
103,54.259090423583984,65.61483001708984,75.3993911743164
104,54.226375579833984,65.57389831542969,75.35879516601562
105,54.19186782836914,65.53369903564453,75.32124328613281
106,54.158912658691406,65.49178314208984,75.27983093261719
107,54.12495040893555,65.45304107666016,75.2396240234375
108,54.096614837646484,65.41178894042969,75.19583129882812
109,54.06373977661133,65.37022399902344,75.15593719482422
110,54.03451919555664,65.33403015136719,75.11489868164062
111,54.00704574584961,65.29744720458984,75.08013153076172
112,53.97672653198242,65.26041412353516,75.04478454589844
113,53.94410705566406,65.22046661376953,75.00273895263672
114,53.91215133666992,65.18338012695312,74.96253967285156
115,53.88268280029297,65.14752197265625,74.92623138427734
116,53.85116195678711,65.11160278320312,74.89252471923828
117,53.82398986816406,65.07660675048828,74.85482788085938
118,53.793663024902344,65.0415267944336,74.81346130371094
119,53.765289306640625,65.00650787353516,74.77811431884766
120,53.73776626586914,64.9735107421875,74.74214172363281
121,53.71221160888672,64.93484497070312,74.7059097290039
122,53.68534851074219,64.9007797241211,74.67449188232422
123,53.659576416015625,64.86122131347656,74.6411361694336
124,53.633949279785156,64.82939147949219,74.6063461303711
125,53.60538101196289,64.79991912841797,74.57286834716797
126,53.58170700073242,64.76384735107422,74.54008483886719
127,53.557777404785156,64.7286605834961,74.4998550415039
128,53.531192779541016,64.69862365722656,74.4686508178711
129,53.50505447387695,64.6690444946289,74.43792724609375
130,53.480979919433594,64.64054870605469,74.4055404663086
131,53.45772171020508,64.61263275146484,74.37289428710938
132,53.43175506591797,64.58045959472656,74.33826446533203
133,53.40863037109375,64.5479965209961,74.30635833740234
134,53.387786865234375,64.51520538330078,74.27039337158203
135,53.36310958862305,64.48473358154297,74.23575592041016
136,53.339256286621094,64.45574951171875,74.20454406738281
137,53.31488800048828,64.42741394042969,74.16961669921875
138,53.295494079589844,64.39552307128906,74.13907623291016
139,53.27021026611328,64.36795806884766,74.10964965820312
140,53.2484245300293,64.33354949951172,74.08199310302734
141,53.22831726074219,64.30191802978516,74.04749298095703
142,53.20861053466797,64.27743530273438,74.01097869873047
143,53.18556213378906,64.25137329101562,73.98118591308594
144,53.1612548828125,64.22494506835938,73.9498291015625
145,53.13772201538086,64.19754791259766,73.91905975341797
146,53.117408752441406,64.16974639892578,73.88701629638672
147,53.095306396484375,64.14496612548828,73.85428619384766
148,53.073509216308594,64.119873046875,73.82647705078125
149,53.04951858520508,64.09314727783203,73.79803466796875
150,53.027496337890625,64.06602478027344,73.77254486083984
151,53.00712203979492,64.0368881225586,73.74434661865234
152,52.98313522338867,64.01348114013672,73.7163314819336
153,52.959590911865234,63.98473358154297,73.6861343383789
154,52.93501281738281,63.95917892456055,73.6566162109375
155,52.9064826965332,63.93123245239258,73.62952423095703
156,52.888309478759766,63.90834045410156,73.60255432128906
157,52.867469787597656,63.88266372680664,73.57676696777344
158,52.847816467285156,63.857017517089844,73.5486831665039
159,52.82521057128906,63.83232498168945,73.52067565917969
160,52.80680465698242,63.803279876708984,73.49725341796875
161,52.78993225097656,63.77790451049805,73.47418975830078
162,52.77097702026367,63.754337310791016,73.44744110107422
163,52.75141525268555,63.729820251464844,73.420654296875
164,52.734092712402344,63.70315170288086,73.3956527709961
165,52.715423583984375,63.67827606201172,73.37049865722656
166,52.69298553466797,63.65214538574219,73.34873962402344
167,52.675567626953125,63.628883361816406,73.32422637939453
168,52.656925201416016,63.60382843017578,73.30014038085938
169,52.637786865234375,63.581111907958984,73.27702331542969
170,52.62212371826172,63.553470611572266,73.25357055664062
171,52.60292053222656,63.528263092041016,73.22956848144531
172,52.58377456665039,63.49729537963867,73.20454406738281
173,52.56553268432617,63.47022247314453,73.18047332763672
174,52.54685592651367,63.446197509765625,73.15604400634766
175,52.52988815307617,63.42289352416992,73.13477325439453
176,52.514949798583984,63.40235900878906,73.10971069335938
177,52.49851989746094,63.37638473510742,73.09212493896484
178,52.478424072265625,63.35082244873047,73.06979370117188
179,52.46167755126953,63.330711364746094,73.04346466064453
180,52.44583511352539,63.30667495727539,73.0248031616211
181,52.4293327331543,63.286224365234375,73.0011978149414
182,52.414947509765625,63.264129638671875,72.97938537597656
183,52.400604248046875,63.24409484863281,72.96077728271484
184,52.383487701416016,63.21989822387695,72.94071197509766
185,52.36465835571289,63.198970794677734,72.91968536376953
186,52.35031509399414,63.17809295654297,72.89807891845703
187,52.335147857666016,63.15651321411133,72.87710571289062
188,52.316402435302734,63.131649017333984,72.85540008544922
189,52.300697326660156,63.11136245727539,72.83841705322266
190,52.282203674316406,63.09042739868164,72.8184814453125
191,52.2672233581543,63.066162109375,72.7917251586914
192,52.25115203857422,63.04762649536133,72.77143096923828
193,52.23630905151367,63.02933120727539,72.74485778808594
194,52.221519470214844,63.00978469848633,72.7255630493164
195,52.20502853393555,62.98623275756836,72.70699310302734
196,52.18972396850586,62.967803955078125,72.68936920166016
197,52.17156982421875,62.945045471191406,72.66586303710938
198,52.15439987182617,62.92177963256836,72.64680480957031
199,52.13810729980469,62.90421676635742,72.62427520751953
200,52.11970520019531,62.88079071044922,72.60588836669922
201,52.1054801940918,62.86100769042969,72.58808898925781
202,52.09117126464844,62.841304779052734,72.56661987304688
203,52.072872161865234,62.82621383666992,72.54539489746094
204,52.057674407958984,62.804969787597656,72.52407836914062
205,52.04335021972656,62.78598403930664,72.50336456298828
206,52.02989196777344,62.76572036743164,72.47819519042969
207,52.01628875732422,62.74678421020508,72.4599609375
208,52.005619049072266,62.72850799560547,72.43844604492188
209,51.98844528198242,62.70812225341797,72.41380310058594
210,51.97739791870117,62.69169235229492,72.39441680908203
211,51.96453094482422,62.67108154296875,72.3762435913086
212,51.94919967651367,62.650978088378906,72.35794067382812
213,51.93564987182617,62.63393020629883,72.338623046875
214,51.9202995300293,62.612831115722656,72.3196792602539
215,51.90811538696289,62.59516525268555,72.29973602294922
216,51.892948150634766,62.57878494262695,72.2822265625
217,51.88053512573242,62.56280517578125,72.26649475097656
218,51.86619567871094,62.546852111816406,72.24876403808594
219,51.85076904296875,62.52680587768555,72.23040008544922
220,51.83972930908203,62.5052375793457,72.20892333984375
221,51.82747268676758,62.48499298095703,72.1932144165039
222,51.81234359741211,62.46443176269531,72.17691802978516
223,51.79924774169922,62.44272994995117,72.15685272216797
224,51.78524398803711,62.42496109008789,72.14127349853516
225,51.77191925048828,62.40788269042969,72.1240234375
226,51.75839614868164,62.39069366455078,72.10370635986328
227,51.744110107421875,62.37301254272461,72.0848159790039
228,51.732051849365234,62.35554885864258,72.06852722167969
229,51.720943450927734,62.33628845214844,72.0505599975586
230,51.70618438720703,62.315711975097656,72.0353775024414
231,51.69497299194336,62.29795837402344,72.01850128173828
232,51.68366622924805,62.282283782958984,72.00299072265625
233,51.67103958129883,62.26874542236328,71.98783111572266
234,51.659061431884766,62.25654602050781,71.97030639648438
235,51.64643478393555,62.23859786987305,71.95649719238281
236,51.63365173339844,62.224369049072266,71.93543243408203
237,51.6215705871582,62.206207275390625,71.91722869873047
238,51.609657287597656,62.18899154663086,71.90042877197266
239,51.596981048583984,62.17344665527344,71.8857421875
240,51.58442687988281,62.158172607421875,71.86946868896484
241,51.57075119018555,62.13863754272461,71.85454559326172
242,51.56002426147461,62.12379455566406,71.84286499023438
243,51.54996109008789,62.107749938964844,71.8305892944336
244,51.538700103759766,62.09419250488281,71.81190490722656
245,51.525203704833984,62.080142974853516,71.79780578613281
246,51.515281677246094,62.063289642333984,71.779541015625
247,51.50225067138672,62.04814910888672,71.76203918457031
248,51.49156951904297,62.034149169921875,71.74226379394531
249,51.4799690246582,62.016998291015625,71.72798919677734
250,51.4659309387207,62.002891540527344,71.71163940429688
251,51.45136642456055,61.98783493041992,71.69789123535156
252,51.443023681640625,61.97307586669922,71.68467712402344
253,51.43086624145508,61.958248138427734,71.6718978881836
254,51.420616149902344,61.945648193359375,71.65457916259766
255,51.408355712890625,61.92549514770508,71.64107513427734
256,51.3968391418457,61.9091796875,71.62418365478516
257,51.38582229614258,61.89324951171875,71.609375
258,51.37534713745117,61.87782669067383,71.59388732910156
259,51.363285064697266,61.86122131347656,71.58088684082031
260,51.351654052734375,61.84527587890625,71.56381225585938
261,51.34028625488281,61.831295013427734,71.54704284667969
262,51.32699203491211,61.81491470336914,71.53142547607422
263,51.31737518310547,61.800350189208984,71.51636505126953
264,51.307674407958984,61.78565216064453,71.4990005493164
265,51.29759979248047,61.77000045776367,71.4842529296875
266,51.28404998779297,61.754661560058594,71.4688720703125
267,51.2735595703125,61.74236297607422,71.45297241210938
268,51.26129913330078,61.72859191894531,71.43941497802734
269,51.250431060791016,61.71405792236328,71.4217758178711
270,51.2420539855957,61.700618743896484,71.40666198730469
271,51.23069381713867,61.68706130981445,71.39265441894531
272,51.22081756591797,61.67329406738281,71.38006591796875
273,51.210628509521484,61.65956497192383,71.36644744873047
274,51.20124435424805,61.64364242553711,71.3517074584961
275,51.18925476074219,61.629817962646484,71.3353500366211
276,51.180599212646484,61.61654281616211,71.31969451904297
277,51.17006301879883,61.60441207885742,71.30572509765625
278,51.15888214111328,61.59230422973633,71.29033660888672
279,51.147987365722656,61.578453063964844,71.2786636352539
280,51.13916778564453,61.56598663330078,71.26533508300781
281,51.13026809692383,61.55194854736328,71.25455474853516
282,51.11936569213867,61.5362663269043,71.23958587646484
283,51.11100387573242,61.518402099609375,71.22456359863281
284,51.1010856628418,61.506805419921875,71.2110824584961
285,51.09199905395508,61.49258804321289,71.19862365722656
286,51.082027435302734,61.477516174316406,71.18485260009766
287,51.07188415527344,61.4659309387207,71.16966247558594
288,51.059722900390625,61.45600509643555,71.15528106689453
289,51.05100631713867,61.442039489746094,71.14309692382812
290,51.04195785522461,61.427452087402344,71.13191223144531
291,51.032264709472656,61.41100311279297,71.11798095703125
292,51.02351760864258,61.39775466918945,71.1059799194336
293,51.01264572143555,61.383949279785156,71.090576171875
294,51.00206756591797,61.37202072143555,71.07813262939453
295,50.99232482910156,61.35897445678711,71.06524658203125
296,50.98322677612305,61.34346008300781,71.05032348632812
297,50.97419738769531,61.331077575683594,71.03727722167969
298,50.96376037597656,61.31638717651367,71.02619934082031
299,50.95418167114258,61.30483627319336,71.011474609375
300,50.945823669433594,61.29427719116211,70.9966812133789
301,50.93644714355469,61.27962112426758,70.9829330444336
302,50.92739486694336,61.266788482666016,70.97345733642578
303,50.918243408203125,61.25398254394531,70.96145629882812
304,50.907962799072266,61.24211502075195,70.94441223144531
305,50.89891052246094,61.22924041748047,70.93251037597656
306,50.88834762573242,61.217041015625,70.92214965820312
307,50.88005828857422,61.2067985534668,70.90860748291016
308,50.87091827392578,61.195980072021484,70.89653015136719
309,50.86082458496094,61.18563461303711,70.88381958007812
310,50.851722717285156,61.17512130737305,70.8703842163086
311,50.84379196166992,61.16212844848633,70.856689453125
312,50.834014892578125,61.14365005493164,70.84349822998047
313,50.82396697998047,61.13417434692383,70.83186340332031
314,50.81578826904297,61.12104797363281,70.81730651855469
315,50.80556106567383,61.11069869995117,70.80789947509766
316,50.79573440551758,61.09674072265625,70.79525756835938
317,50.78633499145508,61.08570861816406,70.78337860107422
318,50.77750778198242,61.073516845703125,70.7691650390625
319,50.76690673828125,61.0642204284668,70.75708770751953
320,50.75764465332031,61.053955078125,70.74528503417969
321,50.747867584228516,61.04320526123047,70.73387145996094
322,50.739830017089844,61.033042907714844,70.72051239013672
323,50.7335205078125,61.01976013183594,70.70781707763672
324,50.725379943847656,61.01018524169922,70.69678497314453
325,50.718814849853516,61.00105667114258,70.68479919433594
326,50.71111297607422,60.987674713134766,70.6726303100586
327,50.70352554321289,60.97759246826172,70.66172790527344
328,50.69455337524414,60.96723937988281,70.65257263183594
329,50.68560028076172,60.95736312866211,70.64196014404297
330,50.67597198486328,60.94468688964844,70.63043212890625
331,50.6687126159668,60.93390655517578,70.61846160888672
332,50.65922164916992,60.923030853271484,70.60826873779297
333,50.651309967041016,60.91398620605469,70.59661865234375
334,50.640289306640625,60.903499603271484,70.58651733398438
335,50.632240295410156,60.89152526855469,70.5736083984375
336,50.623355865478516,60.881282806396484,70.56192779541016
337,50.61701583862305,60.870574951171875,70.54881286621094
338,50.60788345336914,60.860008239746094,70.53516387939453
339,50.597923278808594,60.849937438964844,70.52532196044922
340,50.59037780761719,60.837745666503906,70.51480865478516
341,50.582984924316406,60.82743835449219,70.50349426269531
342,50.57344436645508,60.818092346191406,70.4873046875
343,50.56272888183594,60.8091926574707,70.47856903076172
344,50.55329895019531,60.79913330078125,70.46517944335938
345,50.5452995300293,60.7894401550293,70.45124053955078
346,50.53627395629883,60.78094482421875,70.4394302368164
347,50.52885437011719,60.76798629760742,70.42743682861328
348,50.52128982543945,60.757102966308594,70.41567993164062
349,50.513492584228516,60.74906539916992,70.40660095214844
350,50.50780487060547,60.739349365234375,70.39370727539062
351,50.499202728271484,60.729515075683594,70.38273620605469
352,50.49151611328125,60.71769714355469,70.37297058105469
353,50.48366165161133,60.70808792114258,70.36444091796875
354,50.47660827636719,60.69846725463867,70.35379791259766
355,50.4702262878418,60.68511962890625,70.34369659423828
356,50.46297836303711,60.67460250854492,70.3337173461914
357,50.45426940917969,60.66664123535156,70.32132720947266
358,50.444419860839844,60.656375885009766,70.3094711303711
359,50.43561935424805,60.645347595214844,70.29937744140625
360,50.42756271362305,60.63703918457031,70.29161071777344
361,50.4196891784668,60.62607955932617,70.28031921386719
362,50.41304016113281,60.61686706542969,70.2680435180664
363,50.405025482177734,60.6081428527832,70.25824737548828
364,50.39932632446289,60.59784698486328,70.25031280517578
365,50.39213180541992,60.589561462402344,70.24188995361328
366,50.384765625,60.57733917236328,70.23265075683594
367,50.37862014770508,60.56889343261719,70.221435546875
368,50.369354248046875,60.560089111328125,70.21111297607422
369,50.361873626708984,60.55158996582031,70.19990539550781
370,50.356056213378906,60.543617248535156,70.18951416015625
371,50.34980773925781,60.53349304199219,70.1794204711914
372,50.34343719482422,60.52355194091797,70.16868591308594
373,50.336402893066406,60.512874603271484,70.15894317626953
374,50.33015060424805,60.5037727355957,70.14889526367188
375,50.32171630859375,60.49647903442383,70.13866424560547
376,50.3132438659668,60.485286712646484,70.12796020507812
377,50.30535125732422,60.47595977783203,70.11965942382812
378,50.29593276977539,60.46607208251953,70.10786437988281
379,50.28822708129883,60.45732116699219,70.09596252441406
380,50.282508850097656,60.442039489746094,70.0877456665039
381,50.2769889831543,60.43267059326172,70.07271575927734
382,50.269134521484375,60.42327117919922,70.0604476928711
383,50.25928497314453,60.4147834777832,70.05175018310547
384,50.25288391113281,60.40384292602539,70.03999328613281
385,50.24362564086914,60.395015716552734,70.03184509277344
386,50.236576080322266,60.3849983215332,70.02140045166016
387,50.229278564453125,60.375770568847656,70.01356506347656
388,50.22308349609375,60.36626052856445,70.00590515136719
389,50.214515686035156,60.35459518432617,69.99627685546875
390,50.208641052246094,60.34676742553711,69.98715209960938
391,50.201026916503906,60.33808898925781,69.9769287109375
392,50.195281982421875,60.33009338378906,69.9676513671875
393,50.18791198730469,60.32269287109375,69.95768737792969
394,50.1804084777832,60.31467056274414,69.94857025146484
395,50.17224884033203,60.305137634277344,69.93818664550781
396,50.165863037109375,60.297027587890625,69.93058776855469
397,50.160011291503906,60.287147521972656,69.92154693603516
398,50.152198791503906,60.2796630859375,69.91371154785156
399,50.146366119384766,60.26957702636719,69.9041748046875
400,50.14017868041992,60.26036834716797,69.89330291748047
401,50.12862777709961,60.24982452392578,69.8858871459961
402,50.12186813354492,60.24116516113281,69.87567901611328
403,50.11404800415039,60.233585357666016,69.8659439086914
404,50.107513427734375,60.224693298339844,69.85832214355469
405,50.09967041015625,60.21678924560547,69.84884643554688
406,50.093017578125,60.208763122558594,69.83983612060547
407,50.087646484375,60.19925308227539,69.82650756835938
408,50.07893753051758,60.19148254394531,69.8171157836914
409,50.07212448120117,60.18373107910156,69.8084487915039
410,50.06355667114258,60.17200469970703,69.7997055053711
411,50.057518005371094,60.16301727294922,69.79022979736328
412,50.04938507080078,60.154781341552734,69.78120422363281
413,50.041812896728516,60.14561462402344,69.77294921875
414,50.0366096496582,60.1386604309082,69.76451873779297
415,50.030250549316406,60.1287841796875,69.7531509399414
416,50.02353286743164,60.12033462524414,69.74576568603516
417,50.01480484008789,60.11195373535156,69.73621368408203
418,50.00797653198242,60.10122299194336,69.7293472290039
419,50.002140045166016,60.09512710571289,69.7212905883789
420,49.996612548828125,60.08839797973633,69.71009063720703
421,49.9914665222168,60.07913589477539,69.70055389404297
422,49.98768997192383,60.06988525390625,69.69097900390625
423,49.981689453125,60.06354522705078,69.68390655517578
424,49.976741790771484,60.0543212890625,69.67635345458984
425,49.969825744628906,60.04592514038086,69.6670150756836
426,49.96375274658203,60.039974212646484,69.65895080566406
427,49.958492279052734,60.03128433227539,69.64977264404297
428,49.95222854614258,60.02309036254883,69.6411361694336
429,49.946250915527344,60.01563262939453,69.63368225097656
430,49.93988800048828,60.00665283203125,69.62637329101562
431,49.933589935302734,59.99776077270508,69.61758422851562
432,49.92576217651367,59.988555908203125,69.60940551757812
433,49.919525146484375,59.979740142822266,69.59910583496094
434,49.91315460205078,59.968238830566406,69.5908432006836
435,49.906002044677734,59.96089553833008,69.58361053466797
436,49.89944076538086,59.95400619506836,69.57540130615234
437,49.893638610839844,59.94593811035156,69.5667495727539
438,49.88894271850586,59.938053131103516,69.5589370727539
439,49.88134765625,59.931663513183594,69.55166625976562
440,49.87542724609375,59.923439025878906,69.5455322265625
441,49.86923599243164,59.91714859008789,69.53508758544922
442,49.86324691772461,59.90907287597656,69.52850341796875
443,49.856502532958984,59.899505615234375,69.51997375488281
444,49.849369049072266,59.890220642089844,69.51075744628906
445,49.84267044067383,59.880882263183594,69.50373077392578
446,49.83674240112305,59.873287200927734,69.49481964111328
447,49.83085632324219,59.8659782409668,69.48622131347656
448,49.82615280151367,59.85860061645508,69.47827911376953
449,49.81903076171875,59.847408294677734,69.4722671508789
450,49.81108474731445,59.840660095214844,69.46414184570312
451,49.80533981323242,59.834251403808594,69.45726013183594
452,49.8008918762207,59.826419830322266,69.45079803466797
453,49.79661560058594,59.82172393798828,69.4422607421875
454,49.79115676879883,59.8124885559082,69.43414306640625
455,49.78540802001953,59.8045768737793,69.42456817626953
456,49.778995513916016,59.79643630981445,69.41690826416016
457,49.77481460571289,59.78763961791992,69.4097671508789
458,49.76951217651367,59.78094482421875,69.40113067626953
459,49.76530456542969,59.772125244140625,69.39195251464844
460,49.7613639831543,59.76432418823242,69.38227844238281
461,49.75482177734375,59.75803756713867,69.37342071533203
462,49.74753189086914,59.75202560424805,69.36760711669922
463,49.74134063720703,59.74473571777344,69.3605728149414
464,49.734527587890625,59.73782730102539,69.35406494140625
465,49.72954559326172,59.732120513916016,69.34632110595703
466,49.7250862121582,59.723209381103516,69.3381576538086
467,49.72064971923828,59.716331481933594,69.33016967773438
468,49.71621322631836,59.707603454589844,69.32176208496094
469,49.71184158325195,59.70074462890625,69.31473541259766
470,49.70635223388672,59.69479751586914,69.30866241455078
471,49.69969177246094,59.68453598022461,69.30165100097656
472,49.694053649902344,59.67616653442383,69.2943344116211
473,49.6893424987793,59.66825866699219,69.28596496582031
474,49.684059143066406,59.663692474365234,69.27916717529297
475,49.67802810668945,59.6571159362793,69.27043151855469
476,49.673622131347656,59.64909362792969,69.26322937011719
477,49.66743087768555,59.640628814697266,69.25587463378906
478,49.66218566894531,59.633331298828125,69.2492904663086
479,49.655174255371094,59.62662124633789,69.23976135253906
480,49.64865493774414,59.61955642700195,69.23439025878906
481,49.643394470214844,59.610504150390625,69.2261962890625
482,49.63811492919922,59.602638244628906,69.21983337402344
483,49.63240051269531,59.59575653076172,69.21156311035156
484,49.62670135498047,59.58993911743164,69.20559692382812
485,49.620880126953125,59.58216094970703,69.19692993164062
486,49.61517333984375,59.5742301940918,69.18929290771484
487,49.60930633544922,59.56853485107422,69.18109130859375
488,49.60359191894531,59.562049865722656,69.1747817993164
489,49.596534729003906,59.55453872680664,69.16612243652344
490,49.59080123901367,59.547550201416016,69.16212463378906
491,49.58674240112305,59.5396728515625,69.1557846069336
492,49.584083557128906,59.529930114746094,69.1473159790039
493,49.579444885253906,59.52412414550781,69.14277648925781
494,49.575321197509766,59.518428802490234,69.13468933105469
495,49.56975173950195,59.51084899902344,69.12386322021484
496,49.564971923828125,59.50437927246094,69.11570739746094
497,49.560184478759766,59.49847412109375,69.1068344116211
498,49.553871154785156,59.49269485473633,69.0996322631836
499,49.547706604003906,59.48627471923828,69.09271240234375
500,49.540531158447266,59.478973388671875,69.08513641357422
501,49.535255432128906,59.4726448059082,69.08059692382812
502,49.53061294555664,59.46693801879883,69.07550048828125
503,49.52634811401367,59.462100982666016,69.07007598876953
504,49.52241134643555,59.454341888427734,69.06193542480469
505,49.51752853393555,59.447601318359375,69.05529022216797
506,49.51271438598633,59.439208984375,69.04602813720703
507,49.50800323486328,59.433589935302734,69.03950500488281
508,49.50179672241211,59.42569351196289,69.03101348876953
509,49.49751663208008,59.41917419433594,69.02279663085938
510,49.493263244628906,59.412601470947266,69.01534271240234
511,49.48600769042969,59.405540466308594,69.00968933105469
512,49.47895050048828,59.397579193115234,69.00191497802734
513,49.471927642822266,59.392784118652344,68.99518585205078
514,49.46723937988281,59.38730239868164,68.98713684082031
515,49.461219787597656,59.380332946777344,68.9812240600586
516,49.45573043823242,59.37431335449219,68.97380828857422
517,49.450077056884766,59.369049072265625,68.96873474121094
518,49.44477462768555,59.363704681396484,68.96119689941406
519,49.44032287597656,59.35707473754883,68.95484924316406
520,49.436424255371094,59.34828186035156,68.94873809814453
521,49.432228088378906,59.34353256225586,68.9411849975586
522,49.42902374267578,59.337989807128906,68.93333435058594
523,49.4248046875,59.3310661315918,68.92584991455078
524,49.4201545715332,59.324974060058594,68.91886901855469
525,49.4140739440918,59.31836700439453,68.91461181640625
526,49.409950256347656,59.31022644042969,68.9076156616211
527,49.405921936035156,59.30261993408203,68.90011596679688
528,49.40207290649414,59.29307174682617,68.8909912109375
529,49.3975944519043,59.281959533691406,68.88642883300781
530,49.39257049560547,59.27724075317383,68.88091278076172
531,49.3881950378418,59.26972961425781,68.87476348876953
532,49.38315963745117,59.264583587646484,68.86909484863281
533,49.3795280456543,59.25763702392578,68.86051177978516
534,49.373008728027344,59.25051498413086,68.8532485961914
535,49.368507385253906,59.242286682128906,68.84669494628906
536,49.36320114135742,59.23676681518555,68.83953857421875
537,49.35900115966797,59.22905731201172,68.8332290649414
538,49.35472106933594,59.22456741333008,68.8272933959961
539,49.34842300415039,59.21818923950195,68.82254028320312
540,49.34434127807617,59.21240234375,68.81653594970703
541,49.3388557434082,59.20744705200195,68.80995178222656
542,49.33301544189453,59.20001220703125,68.80228424072266
543,49.328460693359375,59.19286346435547,68.79590606689453
544,49.32331466674805,59.18474578857422,68.7895736694336
545,49.318458557128906,59.178707122802734,68.78299713134766
546,49.31434631347656,59.174137115478516,68.77703857421875
547,49.308956146240234,59.1653938293457,68.7718734741211
548,49.30432891845703,59.15739059448242,68.7652587890625
549,49.30104064941406,59.14992141723633,68.76074981689453
550,49.29661560058594,59.1452751159668,68.75479888916016
551,49.29209518432617,59.13949203491211,68.7503890991211
552,49.28750228881836,59.134395599365234,68.74595642089844
553,49.28291320800781,59.12880325317383,68.7386474609375
554,49.27923583984375,59.12247085571289,68.73275756835938
555,49.275367736816406,59.116153717041016,68.72705841064453
556,49.2714729309082,59.11135482788086,68.72223663330078
557,49.26713180541992,59.10540008544922,68.7151107788086
558,49.26308822631836,59.09893798828125,68.70954895019531
559,49.257938385009766,59.09172058105469,68.70411682128906
560,49.252925872802734,59.08595657348633,68.6981201171875
561,49.24860763549805,59.08136749267578,68.69062805175781
562,49.244346618652344,59.07583999633789,68.68408966064453
563,49.240272521972656,59.069061279296875,68.67916870117188
564,49.23644256591797,59.06240463256836,68.67244720458984
565,49.232513427734375,59.056678771972656,68.66551208496094
566,49.22916793823242,59.05154037475586,68.65787506103516
567,49.22385787963867,59.045654296875,68.65092468261719
568,49.21881866455078,59.03886413574219,68.64466094970703
569,49.215049743652344,59.03102493286133,68.63888549804688
570,49.20988845825195,59.02528762817383,68.63298034667969
571,49.20510482788086,59.02035903930664,68.62694549560547
572,49.200584411621094,59.01438903808594,68.62019348144531
573,49.19658660888672,59.007972717285156,68.61333465576172
574,49.193031311035156,59.00202560424805,68.60733032226562
575,49.19047164916992,58.99658966064453,68.59843444824219
576,49.185787200927734,58.99143981933594,68.59171295166016
577,49.18181228637695,58.98629379272461,68.58727264404297
578,49.177146911621094,58.97950744628906,68.58092498779297
579,49.17307662963867,58.97362518310547,68.57539367675781
580,49.16739273071289,58.96849060058594,68.56949615478516
581,49.16305160522461,58.96328353881836,68.56397247314453
582,49.15705871582031,58.95779800415039,68.55774688720703
583,49.15260314941406,58.95237350463867,68.55217742919922
584,49.148868560791016,58.94553756713867,68.54621887207031
585,49.144996643066406,58.94013977050781,68.54016876220703
586,49.14072799682617,58.933624267578125,68.533447265625
587,49.13657760620117,58.92632293701172,68.52574920654297
588,49.13177490234375,58.9212532043457,68.51852416992188
589,49.127593994140625,58.91410827636719,68.51329040527344
590,49.12431335449219,58.90802764892578,68.50581359863281
591,49.119571685791016,58.89991760253906,68.50003051757812
592,49.115753173828125,58.894195556640625,68.49382019042969
593,49.111289978027344,58.88960647583008,68.48909759521484
594,49.107051849365234,58.88242721557617,68.48484802246094
595,49.102012634277344,58.87177658081055,68.47947692871094
596,49.098426818847656,58.867923736572266,68.4737548828125
597,49.093231201171875,58.86178207397461,68.46756744384766
598,49.08826446533203,58.858673095703125,68.46029663085938
599,49.084835052490234,58.853084564208984,68.45294189453125
600,49.08125305175781,58.84772491455078,68.44750213623047
601,49.0770378112793,58.84257888793945,68.4403305053711
602,49.072731018066406,58.83744812011719,68.43387603759766
603,49.06816101074219,58.833717346191406,68.4276351928711
604,49.06374740600586,58.82821273803711,68.4237289428711
605,49.05885696411133,58.821754455566406,68.42142486572266
606,49.054195404052734,58.81686782836914,68.4153823852539
607,49.050472259521484,58.81024932861328,68.4096450805664
608,49.047119140625,58.80498504638672,68.40499877929688
609,49.04222869873047,58.80037307739258,68.39794921875
610,49.03792953491211,58.794803619384766,68.39280700683594
611,49.0328254699707,58.79082107543945,68.38633728027344
612,49.02857208251953,58.78642272949219,68.37963104248047
613,49.02519607543945,58.78207778930664,68.37452697753906
614,49.021297454833984,58.777252197265625,68.3671875
615,49.01686477661133,58.77219009399414,68.3621597290039
616,49.01333236694336,58.76604080200195,68.35552215576172
617,49.008365631103516,58.759037017822266,68.34957122802734
618,49.003929138183594,58.75254440307617,68.34406280517578
619,48.999977111816406,58.74753189086914,68.33773040771484
620,48.99566650390625,58.74200439453125,68.3304672241211
621,48.99197006225586,58.73707580566406,68.32394409179688
622,48.989986419677734,58.73198699951172,68.31709289550781
623,48.98566436767578,58.7266845703125,68.31266784667969
624,48.98115921020508,58.72156524658203,68.30614471435547
625,48.9739990234375,58.71639633178711,68.30025482177734
626,48.96989440917969,58.711448669433594,68.29415893554688
627,48.96466064453125,58.70493698120117,68.29084777832031
628,48.96072769165039,58.69855499267578,68.28746795654297
629,48.95685958862305,58.69107437133789,68.28282928466797
630,48.9539680480957,58.68308639526367,68.2784652709961
631,48.95024108886719,58.67694091796875,68.27078247070312
632,48.946231842041016,58.67083740234375,68.26461029052734
633,48.9422492980957,58.666831970214844,68.25904083251953
634,48.93769454956055,58.66139221191406,68.25372314453125
635,48.933902740478516,58.656219482421875,68.24765014648438
636,48.930145263671875,58.651405334472656,68.24473571777344
637,48.92646789550781,58.64727020263672,68.2372817993164
638,48.9224739074707,58.64284896850586,68.23069763183594
639,48.91872024536133,58.63729476928711,68.22331237792969
640,48.915618896484375,58.63286209106445,68.21728515625
641,48.91100311279297,58.62783432006836,68.21134948730469
642,48.90756607055664,58.6219596862793,68.20614624023438
643,48.905357360839844,58.617122650146484,68.20087432861328
644,48.90065002441406,58.61112594604492,68.19486236572266
645,48.8961067199707,58.60536575317383,68.18878936767578
646,48.89181900024414,58.6012077331543,68.18482208251953
647,48.887393951416016,58.59688186645508,68.17871856689453
648,48.883426666259766,58.591312408447266,68.17223358154297
649,48.879268646240234,58.58710861206055,68.16598510742188
650,48.87488555908203,58.58254623413086,68.16071319580078
651,48.87028121948242,58.57716369628906,68.15436553955078
652,48.86561584472656,58.57258987426758,68.14701843261719
653,48.861568450927734,58.567352294921875,68.14167785644531
654,48.85748291015625,58.56123352050781,68.13592529296875
655,48.853424072265625,58.557918548583984,68.13017272949219
656,48.84806442260742,58.55387878417969,68.12374877929688
657,48.8434944152832,58.54779052734375,68.11756134033203
658,48.840843200683594,58.54279327392578,68.1135482788086
659,48.83696365356445,58.53652572631836,68.10931396484375
660,48.83353042602539,58.530452728271484,68.1038589477539
661,48.82987594604492,58.526424407958984,68.09806823730469
662,48.82667922973633,58.52008056640625,68.09123229980469
663,48.82219696044922,58.514347076416016,68.08613586425781
664,48.81830596923828,58.50973892211914,68.08018493652344
665,48.81414794921875,58.50399398803711,68.073974609375
666,48.80961608886719,58.498775482177734,68.06765747070312
667,48.80621337890625,58.49546432495117,68.0645751953125
668,48.80315399169922,58.49101257324219,68.05826568603516
669,48.79966354370117,58.485958099365234,68.05399322509766
670,48.796104431152344,58.480186462402344,68.04875946044922
671,48.790977478027344,58.47473907470703,68.0442123413086
672,48.78662109375,58.47147750854492,68.03925323486328
673,48.78258514404297,58.46613311767578,68.0331039428711
674,48.778472900390625,58.4586181640625,68.02806091308594
675,48.77537536621094,58.451839447021484,68.02052307128906
676,48.771949768066406,58.447147369384766,68.01464080810547
677,48.76858901977539,58.44119644165039,68.01033020019531
678,48.76403045654297,58.436588287353516,68.00657653808594
679,48.75948715209961,58.4318962097168,68.0024642944336
680,48.7559928894043,58.42707824707031,67.99822998046875
681,48.75218963623047,58.42245101928711,67.9913558959961
682,48.74806594848633,58.41706466674805,67.98786163330078
683,48.744720458984375,58.41192626953125,67.9830093383789
684,48.741390228271484,58.407833099365234,67.97767639160156
685,48.73582077026367,58.401371002197266,67.9724349975586
686,48.73112869262695,58.395816802978516,67.966552734375
687,48.728641510009766,58.392372131347656,67.96208190917969
688,48.72455596923828,58.38682556152344,67.95736694335938
689,48.72184753417969,58.382877349853516,67.95089721679688
690,48.716796875,58.37735366821289,67.94654083251953
691,48.71424102783203,58.37293243408203,67.94293212890625
692,48.709922790527344,58.367218017578125,67.93899536132812
693,48.706302642822266,58.36328125,67.93453216552734
694,48.702632904052734,58.35823059082031,67.92875671386719
695,48.69963455200195,58.35289001464844,67.92359161376953
696,48.69577407836914,58.34955596923828,67.91593933105469
697,48.691322326660156,58.34572982788086,67.91034698486328
698,48.687923431396484,58.34238052368164,67.90557861328125
699,48.683937072753906,58.338199615478516,67.9010238647461
700,48.68076705932617,58.33201599121094,67.89553833007812
701,48.67800521850586,58.32757568359375,67.89021301269531
702,48.6748046875,58.32249069213867,67.8848648071289
703,48.67180633544922,58.31855392456055,67.87973022460938
704,48.66910934448242,58.314170837402344,67.8753662109375
705,48.665985107421875,58.307838439941406,67.86872100830078
706,48.662879943847656,58.30172348022461,67.86483001708984
707,48.65765380859375,58.29734802246094,67.8614501953125
708,48.654502868652344,58.293800354003906,67.85650634765625
709,48.65082550048828,58.287845611572266,67.85218811035156
710,48.64680099487305,58.28152847290039,67.84793853759766
711,48.643062591552734,58.27472686767578,67.84297943115234
712,48.640045166015625,58.27043533325195,67.84059143066406
713,48.63675308227539,58.265228271484375,67.83612823486328
714,48.632328033447266,58.26080322265625,67.830810546875
715,48.62882995605469,58.25459671020508,67.82677459716797
716,48.62483596801758,58.24842834472656,67.82234191894531
717,48.62135696411133,58.2446174621582,67.81830596923828
718,48.618465423583984,58.24046325683594,67.81551361083984
719,48.61577606201172,58.23637771606445,67.80923461914062
720,48.61168670654297,58.23146057128906,67.8041763305664
721,48.6085319519043,58.22804260253906,67.8001708984375
722,48.605804443359375,58.224220275878906,67.79550170898438
723,48.601722717285156,58.21874237060547,67.79047393798828
724,48.597412109375,58.21208190917969,67.7861557006836
725,48.59303283691406,58.207977294921875,67.78291320800781
726,48.590553283691406,58.2033576965332,67.77824401855469
727,48.588134765625,58.19883728027344,67.77462768554688
728,48.58517837524414,58.1943244934082,67.7702407836914
729,48.581119537353516,58.189239501953125,67.76654052734375
730,48.577579498291016,58.184661865234375,67.7626953125
731,48.572959899902344,58.1795768737793,67.75879669189453
732,48.57087326049805,58.174713134765625,67.75389099121094
733,48.56782913208008,58.16980743408203,67.74791717529297
734,48.565914154052734,58.16486740112305,67.74311828613281
735,48.56036376953125,58.160282135009766,67.73870849609375
736,48.55751037597656,58.154972076416016,67.7346420288086
737,48.554962158203125,58.14975357055664,67.73052215576172
738,48.55047607421875,58.14686584472656,67.72553253173828
739,48.54698944091797,58.1418571472168,67.71919250488281
740,48.54353332519531,58.135257720947266,67.71397399902344
741,48.54057312011719,58.1302490234375,67.71073150634766
742,48.53691482543945,58.12529754638672,67.7059097290039
743,48.53397750854492,58.11884689331055,67.7020034790039
744,48.53044509887695,58.11384582519531,67.69676971435547
745,48.527130126953125,58.10995864868164,67.6928939819336
746,48.524681091308594,58.10554504394531,67.6882553100586
747,48.52009582519531,58.10087585449219,67.68321228027344
748,48.51649475097656,58.096954345703125,67.68025970458984
749,48.51319885253906,58.09312438964844,67.67610931396484
750,48.51033020019531,58.089637756347656,67.67079162597656
751,48.50698471069336,58.08470153808594,67.66643524169922
752,48.50368118286133,58.08020782470703,67.66171264648438
753,48.501190185546875,58.0761604309082,67.65764617919922
754,48.498931884765625,58.07075881958008,67.65275573730469
755,48.495574951171875,58.0675163269043,67.64905548095703
756,48.49116516113281,58.06313705444336,67.64409637451172
757,48.48809051513672,58.05772018432617,67.63871765136719
758,48.484336853027344,58.052215576171875,67.6341323852539
759,48.48078155517578,58.04804229736328,67.62731170654297
760,48.477081298828125,58.04496765136719,67.62346649169922
761,48.47365951538086,58.040626525878906,67.61919403076172
762,48.46994400024414,58.03680419921875,67.61620330810547
763,48.466739654541016,58.03215026855469,67.6124038696289
764,48.46434783935547,58.027923583984375,67.60816955566406
765,48.460906982421875,58.02550506591797,67.60518646240234
766,48.456993103027344,58.02057647705078,67.60171508789062
767,48.4549560546875,58.01633834838867,67.59869384765625
768,48.45062255859375,58.011878967285156,67.5946044921875
769,48.447017669677734,58.00807571411133,67.59120178222656
770,48.443965911865234,58.00406265258789,67.58674621582031
771,48.440765380859375,57.99932098388672,67.58196258544922
772,48.43888854980469,57.99599838256836,67.57869720458984
773,48.436187744140625,57.992855072021484,67.57215881347656
774,48.43265914916992,57.99055862426758,67.56788635253906
775,48.429359436035156,57.98756408691406,67.56266021728516
776,48.426334381103516,57.983131408691406,67.5586929321289
777,48.42262268066406,57.976722717285156,67.5540542602539
778,48.418033599853516,57.973140716552734,67.54989624023438
779,48.413719177246094,57.969635009765625,67.54583740234375
780,48.41047668457031,57.96656036376953,67.54206085205078
781,48.407649993896484,57.96030044555664,67.53768920898438
782,48.404014587402344,57.956172943115234,67.53450012207031
783,48.401702880859375,57.952476501464844,67.5307388305664
784,48.39859390258789,57.948692321777344,67.52559661865234
785,48.395164489746094,57.944862365722656,67.52136993408203
786,48.39214324951172,57.93952560424805,67.51751708984375
787,48.38826370239258,57.935638427734375,67.51374816894531
788,48.38509750366211,57.931846618652344,67.50707244873047
789,48.381404876708984,57.92803955078125,67.50395965576172
790,48.378822326660156,57.92266082763672,67.49871063232422
791,48.37660598754883,57.91899871826172,67.49321746826172
792,48.37286376953125,57.91519546508789,67.4886245727539
793,48.36985397338867,57.91156768798828,67.48467254638672
794,48.366302490234375,57.907623291015625,67.4802017211914
795,48.363739013671875,57.90214157104492,67.47523498535156
796,48.359371185302734,57.897029876708984,67.47019958496094
797,48.35540008544922,57.89358901977539,67.46505737304688
798,48.35292053222656,57.8904914855957,67.46006774902344
799,48.3492431640625,57.88671875,67.45719909667969
800,48.346710205078125,57.881248474121094,67.45340728759766
801,48.34418487548828,57.87620544433594,67.45057678222656
802,48.3414306640625,57.87205123901367,67.44676971435547
803,48.33894348144531,57.869197845458984,67.44195556640625
804,48.33640670776367,57.86519241333008,67.4375991821289
805,48.3338623046875,57.86155319213867,67.43295288085938
806,48.33052062988281,57.85758590698242,67.42957305908203
807,48.32694625854492,57.85516357421875,67.42680358886719
808,48.32365798950195,57.85105514526367,67.42163848876953
809,48.32064437866211,57.84830856323242,67.41732788085938
810,48.317684173583984,57.84477233886719,67.4116439819336
811,48.315128326416016,57.84040069580078,67.40702819824219
812,48.312171936035156,57.83750534057617,67.40340423583984
813,48.30899429321289,57.83349609375,67.39849090576172
814,48.306758880615234,57.83116912841797,67.39323425292969
815,48.30281066894531,57.826446533203125,67.3890151977539
816,48.30042266845703,57.82209777832031,67.38517761230469
817,48.29672622680664,57.81795883178711,67.38078308105469
818,48.29262161254883,57.81450653076172,67.37723541259766
819,48.28945541381836,57.81029510498047,67.37506103515625
820,48.28583526611328,57.808021545410156,67.37017059326172
821,48.2830810546875,57.80451965332031,67.36679077148438
822,48.28050994873047,57.79954147338867,67.36202239990234
823,48.27853775024414,57.79554748535156,67.35889434814453
824,48.275115966796875,57.79298782348633,67.35501098632812
825,48.27178192138672,57.78938293457031,67.35094451904297
826,48.26853561401367,57.78329849243164,67.3482666015625
827,48.26594543457031,57.78086853027344,67.34430694580078
828,48.26302719116211,57.77674865722656,67.34159088134766
829,48.26100158691406,57.77349090576172,67.33634948730469
830,48.257469177246094,57.77107238769531,67.3324966430664
831,48.25374984741211,57.76682662963867,67.32793426513672
832,48.25032424926758,57.76258850097656,67.3221435546875
833,48.24779510498047,57.75775146484375,67.31847381591797
834,48.24455261230469,57.7518424987793,67.31390380859375
835,48.241939544677734,57.74906539916992,67.31187438964844
836,48.23905563354492,57.74457550048828,67.30599975585938
837,48.23516082763672,57.74166488647461,67.30248260498047
838,48.23310089111328,57.74001693725586,67.2988510131836
839,48.22996139526367,57.738128662109375,67.29395294189453
840,48.22745132446289,57.73566436767578,67.29169464111328
841,48.22548294067383,57.73153305053711,67.2884521484375
842,48.222652435302734,57.72856140136719,67.28390502929688
843,48.21862030029297,57.72515106201172,67.28083801269531
844,48.214599609375,57.72238540649414,67.27660369873047
845,48.2125129699707,57.71915054321289,67.27179718017578
846,48.2097053527832,57.71540832519531,67.26822662353516
847,48.20768356323242,57.709861755371094,67.2640609741211
848,48.20576095581055,57.70679473876953,67.2596664428711
849,48.20340347290039,57.70354461669922,67.25541687011719
850,48.20111846923828,57.69900131225586,67.2519760131836
851,48.198455810546875,57.696311950683594,67.24781036376953
852,48.1946907043457,57.69098663330078,67.24468231201172
853,48.19272232055664,57.68751525878906,67.2412109375
854,48.189552307128906,57.6829948425293,67.23780822753906
855,48.187042236328125,57.678794860839844,67.23400115966797
856,48.18423080444336,57.67457580566406,67.23008728027344
857,48.18051528930664,57.67144775390625,67.2267074584961
858,48.17793273925781,57.66897964477539,67.22277069091797
859,48.17500686645508,57.66509246826172,67.21934509277344
860,48.171512603759766,57.660125732421875,67.2155990600586
861,48.16875076293945,57.656227111816406,67.21300506591797
862,48.165775299072266,57.65135192871094,67.20740509033203
863,48.163360595703125,57.64867401123047,67.20417785644531
864,48.16054153442383,57.64631271362305,67.19952392578125
865,48.1576042175293,57.64269256591797,67.19586181640625
866,48.154510498046875,57.63832092285156,67.19155883789062
867,48.15114974975586,57.63571548461914,67.18675994873047
868,48.14847183227539,57.63290786743164,67.18367004394531
869,48.14537048339844,57.62931823730469,67.17964935302734
870,48.14213180541992,57.6239128112793,67.17542266845703
871,48.13996887207031,57.62106704711914,67.17113494873047
872,48.13615036010742,57.61776351928711,67.16703796386719
873,48.13356399536133,57.61379623413086,67.16281127929688
874,48.129756927490234,57.60932540893555,67.15978240966797
875,48.126251220703125,57.60536193847656,67.15575408935547
876,48.122825622558594,57.60155487060547,67.15148162841797
877,48.12064743041992,57.59857177734375,67.14910125732422
878,48.117916107177734,57.59530258178711,67.14515686035156
879,48.11545181274414,57.5900764465332,67.14000701904297
880,48.11268997192383,57.58644104003906,67.13725280761719
881,48.110050201416016,57.582271575927734,67.13361358642578
882,48.10817337036133,57.578704833984375,67.1308822631836
883,48.10422897338867,57.57478332519531,67.12751770019531
884,48.10161590576172,57.57196807861328,67.12189483642578
885,48.098663330078125,57.569480895996094,67.11786651611328
886,48.095375061035156,57.56580352783203,67.11482238769531
887,48.09221267700195,57.5618896484375,67.11235046386719
888,48.08916091918945,57.55853271484375,67.10843658447266
889,48.08501052856445,57.55611801147461,67.10569763183594
890,48.08174514770508,57.55069351196289,67.10181427001953
891,48.079654693603516,57.546043395996094,67.09806823730469
892,48.07569885253906,57.54252624511719,67.09544372558594
893,48.07286071777344,57.539615631103516,67.09237670898438
894,48.070762634277344,57.536651611328125,67.08845520019531
895,48.06832504272461,57.53321075439453,67.08490753173828
896,48.065574645996094,57.53001022338867,67.08231353759766
897,48.06371307373047,57.52708053588867,67.077392578125
898,48.058494567871094,57.524654388427734,67.0733642578125
899,48.0549430847168,57.5210075378418,67.06916046142578
900,48.05242919921875,57.51801681518555,67.06623840332031
901,48.048927307128906,57.51464080810547,67.0634765625
902,48.04707336425781,57.51166534423828,67.06055450439453
903,48.044830322265625,57.50829315185547,67.05755615234375
904,48.04115676879883,57.505348205566406,67.05471801757812
905,48.03770065307617,57.501407623291016,67.05150604248047
906,48.035343170166016,57.4984016418457,67.04667663574219
907,48.03322219848633,57.49443435668945,67.04347229003906
908,48.03115463256836,57.49199295043945,67.03817749023438
909,48.028846740722656,57.48790740966797,67.03389739990234
910,48.026371002197266,57.48464584350586,67.03033447265625
911,48.02446365356445,57.481910705566406,67.02761840820312
912,48.0225830078125,57.477848052978516,67.0250473022461
913,48.01907730102539,57.473995208740234,67.02095794677734
914,48.016021728515625,57.47051239013672,67.01551055908203
915,48.01341247558594,57.466705322265625,67.01122283935547
916,48.011024475097656,57.46381759643555,67.00739288330078
917,48.00757598876953,57.461585998535156,67.0046615600586
918,48.0050163269043,57.45882797241211,67.00116729736328
919,48.00310134887695,57.45533752441406,66.99626922607422
920,47.999855041503906,57.451873779296875,66.9933853149414
921,47.99761199951172,57.44706726074219,66.98966979980469
922,47.99570846557617,57.44459915161133,66.98741912841797
923,47.993839263916016,57.44169235229492,66.98439025878906
924,47.99093246459961,57.43850326538086,66.98059844970703
925,47.98851776123047,57.43569564819336,66.97767639160156
926,47.986175537109375,57.43134689331055,66.9746322631836
927,47.98439407348633,57.428436279296875,66.97106170654297
928,47.98226547241211,57.42519760131836,66.96721649169922
929,47.980857849121094,57.42033386230469,66.96330261230469
930,47.97874450683594,57.41687774658203,66.96137237548828
931,47.97608184814453,57.41413116455078,66.95641326904297
932,47.97368240356445,57.41038131713867,66.95365142822266
933,47.971954345703125,57.40768051147461,66.9493179321289
934,47.969215393066406,57.40437316894531,66.94548034667969
935,47.96683883666992,57.400760650634766,66.93934631347656
936,47.964210510253906,57.39796447753906,66.93608856201172
937,47.96149826049805,57.39365005493164,66.93067932128906
938,47.959476470947266,57.38967514038086,66.92749786376953
939,47.9571647644043,57.38620376586914,66.92405700683594
940,47.95356750488281,57.38212585449219,66.9203872680664
941,47.95146179199219,57.37655258178711,66.91552734375
942,47.949317932128906,57.37348556518555,66.9122314453125
943,47.94817352294922,57.3690185546875,66.90887451171875
944,47.945552825927734,57.3653450012207,66.90521240234375
945,47.94376754760742,57.36150360107422,66.90239715576172
946,47.941368103027344,57.359169006347656,66.89998626708984
947,47.93902587890625,57.35503387451172,66.89592742919922
948,47.937068939208984,57.351348876953125,66.89202117919922
949,47.93617630004883,57.3475456237793,66.88994598388672
950,47.93455123901367,57.343017578125,66.88634490966797
951,47.932029724121094,57.339073181152344,66.88241577148438
952,47.93018341064453,57.33498001098633,66.87869262695312
953,47.92787170410156,57.3320198059082,66.87550354003906
954,47.92567443847656,57.32865524291992,66.87211608886719
955,47.92304229736328,57.32152557373047,66.86981964111328
956,47.91867446899414,57.316856384277344,66.86360168457031
957,47.915565490722656,57.31407928466797,66.86067962646484
958,47.913352966308594,57.311153411865234,66.8575668334961
959,47.910770416259766,57.307716369628906,66.85497283935547
960,47.90779495239258,57.303218841552734,66.85033416748047
961,47.90382766723633,57.29987335205078,66.84652709960938
962,47.9015007019043,57.296321868896484,66.84305572509766
963,47.89909362792969,57.292728424072266,66.83866882324219
964,47.897377014160156,57.28911590576172,66.8359603881836
965,47.89490509033203,57.2860107421875,66.83329010009766
966,47.892574310302734,57.28164291381836,66.82860565185547
967,47.890438079833984,57.27991485595703,66.82420349121094
968,47.888572692871094,57.27737808227539,66.82117462158203
969,47.885799407958984,57.273956298828125,66.81804656982422
970,47.88349914550781,57.27103805541992,66.81513977050781
971,47.88080978393555,57.26821517944336,66.81140899658203
972,47.87855911254883,57.26606369018555,66.80648040771484
973,47.87662887573242,57.26267623901367,66.80323791503906
974,47.87320327758789,57.25968933105469,66.79859161376953
975,47.8707389831543,57.25596618652344,66.79622650146484
976,47.86747741699219,57.25318145751953,66.79214477539062
977,47.86441421508789,57.24810028076172,66.78889465332031
978,47.86167526245117,57.24435043334961,66.78544616699219
979,47.858001708984375,57.24137878417969,66.78146362304688
980,47.85565948486328,57.23759078979492,66.77899169921875
981,47.85275650024414,57.235084533691406,66.77494049072266
982,47.84980010986328,57.23192596435547,66.7711181640625
983,47.847354888916016,57.22939682006836,66.76840209960938
984,47.84611129760742,57.226200103759766,66.76517486572266
985,47.84204864501953,57.22360610961914,66.76156616210938
986,47.83894729614258,57.22026062011719,66.75759887695312
987,47.83717346191406,57.21537399291992,66.75495910644531
988,47.83478927612305,57.21088409423828,66.75141143798828
989,47.833099365234375,57.206146240234375,66.74860382080078
990,47.83059310913086,57.20226287841797,66.74417877197266
991,47.82884979248047,57.19930648803711,66.74073028564453
992,47.82564926147461,57.19599533081055,66.73700714111328
993,47.8236083984375,57.193809509277344,66.73355102539062
994,47.82160949707031,57.1901741027832,66.73047637939453
995,47.819095611572266,57.18743133544922,66.72599029541016
996,47.816890716552734,57.18452072143555,66.7240219116211
997,47.81428146362305,57.18107604980469,66.7203598022461
998,47.81195831298828,57.177616119384766,66.716552734375
999,47.808860778808594,57.173728942871094,66.71320343017578
1000,47.80592346191406,57.171295166015625,66.70979309082031

